BLISP: Enhancing Backscatter Radio with Active Radio for Computational RFIDs

We demonstrate the world's first hybrid radio platform which combines the strengths of active radio (long range and robustness to interference) and Computational RFIDs (low power consumption). We evaluate the Wireless Identification and Sensing Platform (WISP), an EPC C1G2 standard-based, Computational RFID backscatter radio, against Bluetooth Low Energy (BLE) and show (theoretically and experimentally) that WISP in high channel attenuation conditions is less energy efficient per received byte than BLE. Exploiting this observation we design a simple switching mechanisms that backs off to BLE when radio conditions for WISP are unfavorable. By a set of laboratory experiments, we show that our proposed hybrid active/backscatter radio obtains higher goodput than WISP and lower energy consumption than BLE as stand-alone platforms, especially when WISP is in range of an RFID interrogator for the majority of the time. Simultaneously, our proposed platform is as energy efficient as BLE when user is mostly out of RFID interrogator range.

==> data/blisp_comparison/perbyte_ALL.tikz <==
\pgfplotstableread[col sep=comma]{./data/blisp_comparison/perbyte_ALL_120B-1s.csv}\datatable

\makeatletter
\pgfplotsset{
	/pgfplots/flexible xticklabels from table/.code n args={3}{%
    	\pgfplotstableread[#3]{#1}\coordinate@table
    	\pgfplotstablegetcolumn{#2}\of{\coordinate@table}\to\pgfplots@xticklabels
    	\let\pgfplots@xticklabel=\pgfplots@user@ticklabel@list@x
	}
}
\makeatother

\begin{tikzpicture}
	[scale=1.0, every node/.style={scale=1.0}, %scaling
	]

	\pgfkeys{/pgf/number format/.cd,fixed,fixed zerofill,precision=1}

	\begin{axis}
		[	scale only axis,
			width=.9\columnwidth, height=.3\columnwidth,
			ybar=3pt, bar width=9pt,
			x=2.5cm,
		%
			enlarge x limits={true, value=0.3},
			enlarge y limits={upper, value=0.8},
		%
		%	xlabel=Scenario, xlabel near ticks,
			ylabel={Energy $E_\text{byte}$ [\si{\milli\joule}]}, ymin=0, ymax=0.25, ylabel near ticks,
		%
			flexible xticklabels from table={./data/blisp_comparison/perbyte_ALL_120B-1s.csv}{label}{col sep=comma},
			xtick=data,
		%
		%	nodes near coords,
		%	nodes near coords align={vertical},
		%	every node near coord/.append style={rotate=90, anchor=west, color=black},
		%
			legend pos={north east},
			legend columns=3,
			legend style={
            	/tikz/column 2/.style={
                	column sep=4pt,
            	},
            	/tikz/column 4/.style={
            		column sep=4pt,
            	},
        	},
			every axis legend/.append style={nodes={right}},
			area legend,
		%
			font=\footnotesize\sffamily, % sans serif font (math still serif)
			tick label style={font=\footnotesize\sansmath\sffamily}, % sans serif math font
		]

		\addplot
		plot[
			postaction={pattern=crosshatch dots, pattern color=red!50!white},
 			thin,
			draw=red!80!black,
			fill=none,
			%y filter/.expression={y==0 ? 1 : y},
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, red!80!black, thick},
		] table[x expr=\coordindex, y={naivewisp unique}, y error={naivewisp unique err}]{\datatable};
		\addlegendentry{\acs{wisp} (Battery)}

		% shift Inf to left --> n_bars * (bar_margin + bar_width) = 2*(3+9)=24
		\node [shift={(-24pt,4pt)}] at (axis cs:1,0) {\textbf{\color{red!80!black} $\infty$}};

		\addplot
		plot[
			postaction={pattern=north east lines, pattern color=blue!50!white},
 			thin,
			draw=blue!80!black,
			fill=none,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, blue!80!black, thick},
		] table[x expr=\coordindex, y={ble unique}, y error={ble unique err}]{\datatable};
		\addlegendentry{\acs{ble} (4\,dBm)}

		\addplot
		plot[
			postaction={pattern=crosshatch, pattern color=white},
 			thin,
			draw=green!80!black,
			fill=green!50!white,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, green!80!black, thick},
		] table[x expr=\coordindex, y={naiveblisp unique}, y error={naiveblisp unique err}]{\datatable};
		\addlegendentry{Na\"ive}

		%\addplot
		%	plot[
		%	postaction={pattern=north west lines, pattern color=magenta!50!white},
 		%	thin,
		%	draw=magenta!80!black,
		%	fill=none,
		%	error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, magenta!80!black, thick},
		%	] table[x expr=\coordindex, y={rndto0blisp unique}, y error={rndto0blisp unique err}]{\datatable};
		%\addlegendentry{RND 0}

		\addplot
		plot[
			postaction={pattern=crosshatch dots, pattern color=white},
 			thin,
			draw=cyan!80!black,
			fill=cyan!50!white,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, cyan!80!black, thick},
		] table[x expr=\coordindex, y={rndto3blisp unique}, y error={rndto3blisp unique err}]{\datatable};
		\addlegendentry{Random ($<3$)}

		\addplot
		plot[
			postaction={pattern=north west lines, pattern color=white},
 			thin,
			draw=orange!80!black,
			fill=orange!50!white,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, orange!80!black, thick},
		] table[x expr=\coordindex, y={rndto10blisp unique}, y error={rndto10blisp unique err}]{\datatable};
		\addlegendentry{Random ($<10$)}

	\end{axis}
\end{tikzpicture}


==> data/blisp_comparison/perbyte_ALL_120B-1s.csv <==
label,backoffblisp unique,backoffblisp unique err,backoffblisp,backoffblisp err,ble unique,ble unique err,ble,ble err,naiveblisp unique,naiveblisp unique err,naiveblisp,naiveblisp err,naivewisp unique,naivewisp unique err,naivewisp,naivewisp err,rndto0blisp unique,rndto0blisp unique err,rndto0blisp,rndto0blisp err,rndto10blisp unique,rndto10blisp unique err,rndto10blisp,rndto10blisp err,rndto3blisp unique,rndto3blisp unique err,rndto3blisp,rndto3blisp err
Moving,0.161309,0.000000,0.019580,0.000000,0.129843,0.000000,0.015322,0.000000,0.139268,0.000000,0.014597,0.000000,0.138508,0.000000,0.014069,0.000000,0.144875,0.000000,0.014913,0.000000,0.121427,0.000000,0.015040,0.000000,0.136295,0.000000,0.014468,0.000000
Out of range,0.186890,0.000000,0.022739,0.000000,0.116491,0.000000,0.014071,0.000000,0.211230,0.000000,0.025588,0.000000,0,0.000000,0,0.000000,0.202479,0.000000,0.024223,0.000000,0.162093,0.000000,0.020004,0.000000,0.209335,0.000000,0.024863,0.000000
In range,0.057943,0.000000,0.005930,0.000000,0.107171,0.000000,0.013276,0.000000,0.056360,0.000000,0.005725,0.000000,0.037211,0.000000,0.003932,0.000000,0.056791,0.000000,0.005736,0.000000,0.061842,0.000000,0.006418,0.000000,0.056781,0.000000,0.005730,0.000000


==> data/blisp_comparison/rate_ALL.tikz <==
\pgfplotstableread[col sep=comma]{./data/blisp_comparison/rate_ALL_120B-1s.csv}\datatable

\makeatletter
\pgfplotsset{
	/pgfplots/flexible xticklabels from table/.code n args={3}{%
    	\pgfplotstableread[#3]{#1}\coordinate@table
    	\pgfplotstablegetcolumn{#2}\of{\coordinate@table}\to\pgfplots@xticklabels
    	\let\pgfplots@xticklabel=\pgfplots@user@ticklabel@list@x
	}
}
\makeatother

\begin{tikzpicture}
	[scale=1.0, every node/.style={scale=1.0}, %scaling
	]

	\pgfkeys{/pgf/number format/.cd,fixed,fixed zerofill,precision=1}

	\begin{axis}
		[	scale only axis,
			width=.9\columnwidth, height=.3\columnwidth,
			ybar=3pt, bar width=9pt,
			x=2.5cm,
		%
			enlarge x limits={true, value=0.3},
			enlarge y limits={upper, value=0.8},
		%
		%	xlabel=Scenario, xlabel near ticks,
			ylabel={Data [\#\si{Byte}]}, ymin=0, ymax=1666, ylabel near ticks, scaled y ticks={base 10:-3},
		%
			flexible xticklabels from table={./data/blisp_comparison/rate_ALL_120B-1s.csv}{label}{col sep=comma},
			xtick=data,
		%
		%	nodes near coords,
		%	nodes near coords align={vertical},
		%	every node near coord/.append style={rotate=90, anchor=west, color=black},
		%
			legend pos={north east},
			legend columns=3,
			legend style={
            	/tikz/column 2/.style={
                	column sep=4pt,
            	},
            	/tikz/column 4/.style={
            		column sep=4pt,
            	},
        	},
			every axis legend/.append style={nodes={right}},
			area legend,
		%
			font=\footnotesize\sffamily, % sans serif font (math still serif)
			tick label style={font=\footnotesize\sansmath\sffamily}, % sans serif math font
		]

		\addplot
		plot[
			postaction={pattern=crosshatch dots, pattern color=red!50!white},
 			thin,
			draw=red!80!black,
			fill=none,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, red!80!black, thick},
		] table[x expr=\coordindex, y={naivewisp unique}, y error={naivewisp unique err}]{\datatable};
		\addlegendentry{\acs{wisp} (Battery)}

		\addplot
		plot[
			postaction={pattern=north east lines, pattern color=blue!50!white},
 			thin,
			draw=blue!80!black,
			fill=none,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, blue!80!black, thick},
		] table[x expr=\coordindex, y={ble unique}, y error={ble unique err}]{\datatable};
		\addlegendentry{\acs{ble} (4\,dBm)}

		\addplot
		plot[
			postaction={pattern=crosshatch, pattern color=white},
 			thin,
			draw=green!80!black,
			fill=green!50!white,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, green!80!black, thick},
		] table[x expr=\coordindex, y={naiveblisp unique}, y error={naiveblisp unique err}]{\datatable};
		\addlegendentry{Na\"ive}

		%\addplot
		%	plot[
		%	postaction={pattern=north west lines, pattern color=magenta!50!white},
 		%	thin,
		%	draw=magenta!80!black,
		%	fill=none,
		%	error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, magenta!80!black, thick},
		%	] table[x expr=\coordindex, y={rndto0blisp unique}, y error={rndto0blisp unique err}]{\datatable};
		%\addlegendentry{RND 0}

		\addplot
		plot[
			postaction={pattern=crosshatch dots, pattern color=white},
 			thin,
			draw=cyan!80!black,
			fill=cyan!50!white,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, cyan!80!black, thick},
		] table[x expr=\coordindex, y={rndto3blisp unique}, y error={rndto3blisp unique err}]{\datatable};
		\addlegendentry{Random ($<3$)}

		\addplot
		plot[
			postaction={pattern=north west lines, pattern color=white},
 			thin,
			draw=orange!80!black,
			fill=orange!50!white,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, orange!80!black, thick},
		] table[x expr=\coordindex, y={rndto10blisp unique}, y error={rndto10blisp unique err}]{\datatable};
		\addlegendentry{Random ($<10$)}

	\end{axis}
\end{tikzpicture}


==> data/blisp_comparison/rate_ALL_120B-1s.csv <==
label,backoffblisp unique,backoffblisp unique err,backoffblisp,backoffblisp err,ble unique,ble unique err,ble,ble err,naiveblisp unique,naiveblisp unique err,naiveblisp,naiveblisp err,naivewisp unique,naivewisp unique err,naivewisp,naivewisp err,rndto0blisp unique,rndto0blisp unique err,rndto0blisp,rndto0blisp err,rndto10blisp unique,rndto10blisp unique err,rndto10blisp,rndto10blisp err,rndto3blisp unique,rndto3blisp unique err,rndto3blisp,rndto3blisp err
Moving,1500.000000,48.744230,12357.600000,0.000000,1552.800000,95.849883,13159.200000,0.000000,1584.000000,16.970563,15112.800000,0.000000,835.200000,60.358926,8222.400000,0.000000,1540.800000,20.079841,14968.800000,0.000000,1627.200000,60.358926,13137.600000,0.000000,1593.600000,33.298649,15012.000000,0.000000
Out of range,1622.400000,42.764471,13334.400000,0.000000,1574.400000,31.061230,13034.400000,0.000000,1581.600000,35.394915,13056.000000,0.000000,0.000000,0.000000,0.000000,0.000000,1598.400000,31.061230,13360.800000,0.000000,1605.600000,44.416213,13010.400000,0.000000,1579.200000,78.963283,13296.000000,0.000000
In range,1665.600000,5.366563,16274.400000,0.000000,1615.200000,20.079841,13039.200000,0.000000,1658.400000,5.366563,16327.200000,0.000000,1665.600000,5.366563,15763.200000,0.000000,1656.000000,12.000000,16394.400000,0.000000,1658.400000,13.145341,15979.200000,0.000000,1658.400000,10.039920,16435.200000,0.000000


==> data/energy_distance/ble_theoretical.csv <==
1,2
0.000000,3.814400e-05
0.500000,3.814400e-05
1.000000,3.814400e-05
1.500000,3.814400e-05
2.000000,3.814400e-05
2.500000,3.814400e-05
3.000000,3.814400e-05
3.500000,3.814400e-05
4.000000,3.814400e-05
4.500000,3.814400e-05
5.000000,3.814400e-05
5.500000,3.814400e-05
6.000000,3.814400e-05
6.500000,3.814400e-05
7.000000,3.814400e-05
7.500000,3.814400e-05
8.000000,3.814400e-05
8.500000,3.814400e-05
9.000000,3.814400e-05
9.500000,3.814400e-05
10.000000,3.814400e-05
10.500000,3.814400e-05
11.000000,3.814400e-05
11.500000,3.814400e-05
12.000000,3.814400e-05
12.500000,3.814400e-05
13.000000,3.814400e-05
13.500000,3.814400e-05
14.000000,3.814400e-05
14.500000,3.814400e-05
15.000000,3.814400e-05
15.500000,3.814400e-05
16.000000,3.814400e-05
16.500000,3.814400e-05
17.000000,3.814400e-05
17.500000,3.814400e-05
18.000000,3.814400e-05
18.500000,3.814400e-05
19.000000,3.814400e-05
19.500000,3.814400e-05
20.000000,3.814400e-05
20.500000,3.814400e-05
21.000000,3.814400e-05
21.500000,3.814400e-05
22.000000,3.814400e-05
22.500000,3.814400e-05
23.000000,3.814400e-05
23.500000,3.814400e-05
24.000000,3.814400e-05
24.500000,3.814400e-05
25.000000,3.814400e-05
25.500000,3.814400e-05
26.000000,3.814400e-05
26.500000,3.814400e-05
27.000000,3.814400e-05
27.500000,3.814400e-05
28.000000,3.814400e-05
28.500000,3.814400e-05
29.000000,3.814400e-05
29.500000,3.814400e-05
30.000000,3.814400e-05
30.500000,3.814400e-05
31.000000,3.814400e-05
31.500000,3.814400e-05
32.000000,3.814400e-05
32.500000,3.814400e-05
33.000000,3.814400e-05
33.500000,3.814400e-05
34.000000,3.814400e-05
34.500000,3.814400e-05
35.000000,3.814400e-05
35.500000,3.814400e-05
36.000000,3.814400e-05
36.500000,3.814400e-05
37.000000,3.814400e-05
37.500000,3.814400e-05
38.000000,3.814400e-05
38.500000,3.814400e-05
39.000000,3.814400e-05
39.500000,3.814400e-05
40.000000,3.814400e-05
40.500000,3.814400e-05
41.000000,3.814401e-05
41.500000,3.814402e-05
42.000000,3.814404e-05
42.500000,3.814408e-05
43.000000,3.814417e-05
43.500000,3.814435e-05
44.000000,3.814468e-05
44.500000,3.814529e-05
45.000000,3.814636e-05
45.500000,3.814818e-05
46.000000,3.815118e-05
46.500000,3.815600e-05
47.000000,3.816354e-05
47.500000,3.817505e-05
48.000000,3.819223e-05
48.500000,3.821733e-05
49.000000,3.825327e-05
49.500000,3.830383e-05
50.000000,3.837372e-05
50.500000,3.846884e-05
51.000000,3.859647e-05
51.500000,3.876549e-05
52.000000,3.898673e-05
52.500000,3.927337e-05
53.000000,3.964143e-05
53.500000,4.011052e-05
54.000000,4.070475e-05
54.500000,4.145409e-05
55.000000,4.239621e-05
55.500000,4.357898e-05
56.000000,4.506415e-05
56.500000,4.693243e-05
57.000000,4.929086e-05
57.500000,5.228352e-05
58.000000,5.610724e-05
58.500000,6.103503e-05
59.000000,6.745151e-05
59.500000,7.590734e-05
60.000000,8.720416e-05
60.500000,1.025295e-04


==> data/energy_distance/perbyte_BLE-n30dB_24B-200ms.csv <==
1,2
49,4.037528344671202e-05
52,4.037528344671202e-05
55,4.305492567397328e-05
58,7.858533249158248e-05
61,0.001991666666666666
64,0.001991666666666666


==> data/energy_distance/perbyte_BLE_24B-200ms.csv <==
1,2
82,6.309409586537182e-05
85,6.309409586537182e-05
88,7.286050822402103e-05
91,0.0001346432682228317
94,0.001302029190006111
97,0.001308364420005657


==> data/energy_distance/perbyte_WISP-opti_120B-1s_incl50cm.csv <==
1,2
2.851203e+01,4.927083e-06
3.151203e+01,5.178203e-06
3.451203e+01,5.232228e-06
3.751203e+01,5.203125e-06
4.051203e+01,4.440972e-06
4.351203e+01,2.706597e-06
4.651203e+01,2.744584e-06
4.951203e+01,3.844722e-06
5.251203e+01,1.071134e-04


==> data/energy_distance/power_distance.tikz <==
\begin{tikzpicture}
	[scale=1.0,	every node/.style={scale=1.0}, 	% scaling
	]

	\begin{axis}
		[scale only axis,
			width=.9\columnwidth, height=.45\columnwidth,
		%
			xlabel={Loss $d$ [\si{\decibel}]}, xmin=25, xmax=90, xlabel near ticks,
			ylabel={Energy $E_\text{byte}$ [\si{\micro\joule}]}, ymin=0, ymax=.0001, scaled y ticks={base 10:4}, ylabel near ticks,
		%
			legend pos={south east}, %north west},
			every axis legend/.append style={nodes={right}},
		%
			font=\footnotesize\sffamily, 				% sans serif font (math still serif)
			tick label style={font=\footnotesize\sansmath\sffamily}, % sans serif math font
		%
			scaled y ticks=manual:{}{\pgfmathparse{#1*1000000}}
		]

		\addplot [mark=x, color=red!80!black, style=solid, width=thin]
			table [x=1, y=2, col sep=comma, header=has colnames] {./data/energy_distance/perbyte_WISP-opti_120B-1s_incl50cm.csv}
			coordinate [pos=0] (wispStart);
		\draw[-, draw=red!80!black, densely dashed] (wispStart) -- ++(-10cm,0pt);
		\addlegendentry{\ac{wisp} (Battery)};

		\addplot [mark=none, color=red!40!black, dash pattern={on 4pt off 1pt on 2pt off 1pt}, width=ultra thick]
			table [x=1, y=2, col sep=comma, header=has colnames] {./data/energy_distance/wisp_theoretical.csv};
		\addlegendentry{\ac{wisp} (Fitted)};

		\addplot [mark=o, color=green!80!black, style=solid, width=thin]
			table [x=1, y=2, col sep=comma, header=has colnames] {./data/energy_distance/perbyte_BLE-n30dB_24B-200ms.csv}
			coordinate [pos=0] (bleLowStart);
		\draw[-, draw=green!80!black, densely dashed] (bleLowStart) -- ++(-10cm,0pt);
		\addlegendentry{\ac{ble} (--30\,dBm)};

		\addplot [mark=none, color=green!40!black, dash pattern={on 4pt off 2pt on 1pt off 2pt}, width=ultra thick]
			table [x=1, y=2, col sep=comma, header=has colnames] {./data/energy_distance/ble_theoretical.csv};
		\addlegendentry{\ac{ble} (Fitted)};

		\addplot [mark=triangle, color=blue!80!black, style=solid, width=thin]
			table [x=1, y=2, col sep=comma, header=has colnames] {./data/energy_distance/perbyte_BLE_24B-200ms.csv}
			coordinate [pos=0] (bleHighStart);
		\draw[-, draw=blue!80!black, densely dashed] (bleHighStart) -- ++(-10cm,0pt);
		\addlegendentry{\ac{ble} (4\,dBm)};

	\end{axis}
\end{tikzpicture}


==> data/energy_distance/wisp_theoretical.csv <==
1,2
0.000000,1.763333e-06
0.500000,1.763333e-06
1.000000,1.763333e-06
1.500000,1.763333e-06
2.000000,1.763333e-06
2.500000,1.763333e-06
3.000000,1.763333e-06
3.500000,1.763333e-06
4.000000,1.763333e-06
4.500000,1.763333e-06
5.000000,1.763333e-06
5.500000,1.763333e-06
6.000000,1.763333e-06
6.500000,1.763333e-06
7.000000,1.763333e-06
7.500000,1.763333e-06
8.000000,1.763333e-06
8.500000,1.763333e-06
9.000000,1.763333e-06
9.500000,1.763333e-06
10.000000,1.763333e-06
10.500000,1.763333e-06
11.000000,1.763333e-06
11.500000,1.763333e-06
12.000000,1.763333e-06
12.500000,1.763333e-06
13.000000,1.763333e-06
13.500000,1.763333e-06
14.000000,1.763333e-06
14.500000,1.763333e-06
15.000000,1.763333e-06
15.500000,1.763333e-06
16.000000,1.763333e-06
16.500000,1.763333e-06
17.000000,1.763333e-06
17.500000,1.763333e-06
18.000000,1.763333e-06
18.500000,1.763333e-06
19.000000,1.763333e-06
19.500000,1.763333e-06
20.000000,1.763333e-06
20.500000,1.763333e-06
21.000000,1.763333e-06
21.500000,1.763333e-06
22.000000,1.763333e-06
22.500000,1.763333e-06
23.000000,1.763333e-06
23.500000,1.763333e-06
24.000000,1.763333e-06
24.500000,1.763333e-06
25.000000,1.763333e-06
25.500000,1.763333e-06
26.000000,1.763333e-06
26.500000,1.763333e-06
27.000000,1.763333e-06
27.500000,1.763333e-06
28.000000,1.763333e-06
28.500000,1.763333e-06
29.000000,1.763333e-06
29.500000,1.763333e-06
30.000000,1.763333e-06
30.500000,1.763333e-06
31.000000,1.763333e-06
31.500000,1.763333e-06
32.000000,1.763333e-06
32.500000,1.763333e-06
33.000000,1.763333e-06
33.500000,1.763333e-06
34.000000,1.763333e-06
34.500000,1.763333e-06
35.000000,1.763333e-06
35.500000,1.763333e-06
36.000000,1.763333e-06
36.500000,1.763333e-06
37.000000,1.763333e-06
37.500000,1.763333e-06
38.000000,1.763333e-06
38.500000,1.763333e-06
39.000000,1.763333e-06
39.500000,1.763333e-06
40.000000,1.763333e-06
40.500000,1.763333e-06
41.000000,1.763333e-06
41.500000,1.763334e-06
42.000000,1.763335e-06
42.500000,1.763340e-06
43.000000,1.763360e-06
43.500000,1.763433e-06
44.000000,1.763661e-06
44.500000,1.764292e-06
45.000000,1.765878e-06
45.500000,1.769508e-06
46.000000,1.777177e-06
46.500000,1.792276e-06
47.000000,1.820249e-06
47.500000,1.869530e-06
48.000000,1.953000e-06
48.500000,2.090567e-06
49.000000,2.314097e-06
49.500000,2.677358e-06
50.000000,3.276948e-06
50.500000,4.298541e-06
51.000000,6.125448e-06
51.500000,9.612050e-06
52.000000,1.682931e-05
52.500000,3.328342e-05
53.000000,7.518172e-05
53.500000,1.958320e-04


==> data/minime_comparison/perbyte_ALL.tikz <==
\pgfplotstableread[col sep=comma]{./data/minime_comparison/perbyte_ALL_120B-1s.csv}\datatable

\makeatletter
\pgfplotsset{
	/pgfplots/flexible xticklabels from table/.code n args={3}{%
    	\pgfplotstableread[#3]{#1}\coordinate@table
    	\pgfplotstablegetcolumn{#2}\of{\coordinate@table}\to\pgfplots@xticklabels
    	\let\pgfplots@xticklabel=\pgfplots@user@ticklabel@list@x
	}
}
\makeatother

\begin{tikzpicture}
	[scale=1.0, every node/.style={scale=1.0}, %scaling
	]

	\pgfkeys{/pgf/number format/.cd,fixed,fixed zerofill,precision=1}

	\begin{axis}
		[	scale only axis,
			width=.9\columnwidth, height=.3\columnwidth,
			ybar=3pt, bar width=9pt,
			x=2.5cm,
		%
			enlarge x limits={true, value=1.12},
			enlarge y limits={upper, value=0.8},
		%
		%	xlabel=Scenario, xlabel near ticks,
			ylabel={Energy $E_\text{byte}$ [\si{\milli\joule}]}, ymin=0, ymax=0.025, ylabel near ticks, scaled y ticks={base 10:1},
		%
			flexible xticklabels from table={./data/minime_comparison/perbyte_ALL_120B-1s.csv}{label}{col sep=comma},
			xtick=data,
		%
		%	nodes near coords,
		%	nodes near coords align={vertical},
		%	every node near coord/.append style={rotate=90, anchor=west, color=black},
		%
			legend pos={north east},
			legend columns=3,
			legend style={
            	/tikz/column 2/.style={
                	column sep=5pt,
            	},
            	/tikz/column 4/.style={
            		column sep=5pt,
            	},
        	},
			every axis legend/.append style={nodes={right}},
			area legend,
		%
			font=\footnotesize\sffamily, % sans serif font (math still serif)
			tick label style={font=\footnotesize\sansmath\sffamily}, % sans serif math font
		]

		\addplot
		plot[
			postaction={pattern=crosshatch dots, pattern color=red!50!white},
 			thin,
			draw=red!80!black,
			fill=none,
			%y filter/.expression={y==0 ? 1 : y},
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, red!80!black, thick},
		] table[x expr=\coordindex, y={naivewisp}, y error={naivewisp err}]{\datatable};
		\addlegendentry{\acs{wisp} (Battery)}

		% shift Inf to left --> n_bars * (bar_margin + bar_width) = 2*(3+9)=24
		\node [shift={(-24pt,4pt)}] at (axis cs:0,0) {\textbf{\color{red!80!black} $\infty$}};

		\addplot
		plot[
			postaction={pattern=north east lines, pattern color=blue!50!white},
 			thin,
			draw=blue!80!black,
			fill=none,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, blue!80!black, thick},
		] table[x expr=\coordindex, y={ble}, y error={ble err}]{\datatable};
		\addlegendentry{\acs{ble} (4\,dBm)}

		\addplot
		plot[
			postaction={pattern=crosshatch, pattern color=white},
 			thin,
			draw=green!80!black,
			fill=green!50!white,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, green!80!black, thick},
		] table[x expr=\coordindex, y={naiveblisp}, y error={naiveblisp err}]{\datatable};
		\addlegendentry{Na\"ive}

		%\addplot
		%	plot[
		%	postaction={pattern=north west lines, pattern color=magenta!50!white},
 		%	thin,
		%	draw=magenta!80!black,
		%	fill=none,
		%	error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, magenta!80!black, thick},
		%	] table[x expr=\coordindex, y={rndto0blisp}, y error={rndto0blisp err}]{\datatable};
		%\addlegendentry{RND 0}

		\addplot
		plot[
			postaction={pattern=crosshatch dots, pattern color=white},
 			thin,
			draw=cyan!80!black,
			fill=cyan!50!white,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, cyan!80!black, thick},
		] table[x expr=\coordindex, y={rndto3blisp}, y error={rndto3blisp err}]{\datatable};
		\addlegendentry{Random ($<3$)}

		\addplot
		plot[
			postaction={pattern=north west lines, pattern color=white},
 			thin,
			draw=orange!80!black,
			fill=orange!50!white,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, orange!80!black, thick},
		] table[x expr=\coordindex, y={rndto10blisp}, y error={rndto10blisp err}]{\datatable};
		\addlegendentry{Random ($<10$)}

	\end{axis}
\end{tikzpicture}


==> data/minime_comparison/perbyte_ALL_120B-1s.csv <==
label,ble,ble err,naiveblisp,naiveblisp err,naivewisp,naivewisp err,rndto10blisp,rndto10blisp err,rndto3blisp,rndto3blisp err
Out of range,0.019608,0.000000,0.026613,0.000000,0,0.000000,0.018527,0.000000,0.026319,0.000000
In range,0.016055,0.000000,0.006337,0.000000,0.003001,0.000000,0.016345,0.000000,0.006401,0.000000


==> data/minime_comparison/rate_ALL.tikz <==
\pgfplotstableread[col sep=comma]{./data/minime_comparison/rate_ALL_120B-1s.csv}\datatable

\makeatletter
\pgfplotsset{
	/pgfplots/flexible xticklabels from table/.code n args={3}{%
    	\pgfplotstableread[#3]{#1}\coordinate@table
    	\pgfplotstablegetcolumn{#2}\of{\coordinate@table}\to\pgfplots@xticklabels
    	\let\pgfplots@xticklabel=\pgfplots@user@ticklabel@list@x
	}
}
\makeatother

\begin{tikzpicture}
	[scale=1.0, every node/.style={scale=1.0}, %scaling
	]

	\pgfkeys{/pgf/number format/.cd,fixed,fixed zerofill,precision=1}

	\begin{axis}
		[	scale only axis,
			width=.9\columnwidth, height=.3\columnwidth,
			ybar=3pt, bar width=9pt,
			x=2.5cm,
		%
			enlarge x limits={true, value=1.11},
			enlarge y limits={upper, value=0.8},
		%
		%	xlabel=Scenario, xlabel near ticks,
			ylabel={Data [\#\si{Byte}]}, ymin=0, ymax=16666, ylabel near ticks, scaled y ticks={base 10:-4},
		%
			flexible xticklabels from table={./data/minime_comparison/rate_ALL_120B-1s.csv}{label}{col sep=comma},
			xtick=data,
		%
		%	nodes near coords,
		%	nodes near coords align={vertical},
		%	every node near coord/.append style={rotate=90, anchor=west, color=black},
		%
			legend pos={north east},
			legend columns=3,
			legend style={
            	/tikz/column 2/.style={
                	column sep=5pt,
            	},
            	/tikz/column 4/.style={
            		column sep=5pt,
            	},
        	},
			every axis legend/.append style={nodes={right}},
			area legend,
		%
			font=\footnotesize\sffamily, % sans serif font (math still serif)
			tick label style={font=\footnotesize\sansmath\sffamily}, % sans serif math font
		]

		\addplot
		plot[
			postaction={pattern=crosshatch dots, pattern color=red!50!white},
 			thin,
			draw=red!80!black,
			fill=none,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, red!80!black, thick},
		] table[x expr=\coordindex, y={naivewisp}, y error={naivewisp err}]{\datatable};
		\addlegendentry{\acs{wisp} (Battery)}

		\addplot
		plot[
			postaction={pattern=north east lines, pattern color=blue!50!white},
 			thin,
			draw=blue!80!black,
			fill=none,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, blue!80!black, thick},
		] table[x expr=\coordindex, y={ble}, y error={ble err}]{\datatable};
		\addlegendentry{\acs{ble} (4\,dBm)}

		\addplot
		plot[
			postaction={pattern=crosshatch, pattern color=white},
 			thin,
			draw=green!80!black,
			fill=green!50!white,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, green!80!black, thick},
		] table[x expr=\coordindex, y={naiveblisp}, y error={naiveblisp err}]{\datatable};
		\addlegendentry{Na\"ive}

		%\addplot
		%	plot[
		%	postaction={pattern=north west lines, pattern color=magenta!50!white},
 		%	thin,
		%	draw=magenta!80!black,
		%	fill=none,
		%	error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, magenta!80!black, thick},
		%	] table[x expr=\coordindex, y={rndto0blisp}, y error={rndto0blisp err}]{\datatable};
		%\addlegendentry{RND 0}

		\addplot
		plot[
			postaction={pattern=crosshatch dots, pattern color=white},
 			thin,
			draw=cyan!80!black,
			fill=cyan!50!white,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, cyan!80!black, thick},
		] table[x expr=\coordindex, y={rndto3blisp}, y error={rndto3blisp err}]{\datatable};
		\addlegendentry{Random ($<3$)}

		\addplot
		plot[
			postaction={pattern=north west lines, pattern color=white},
 			thin,
			draw=orange!80!black,
			fill=orange!50!white,
			error bars/.cd, y dir=both, y explicit, error bar style={thick}, error mark options={rotate=90, orange!80!black, thick},
		] table[x expr=\coordindex, y={rndto10blisp}, y error={rndto10blisp err}]{\datatable};
		\addlegendentry{Random ($<10$)}

	\end{axis}
\end{tikzpicture}


==> data/minime_comparison/rate_ALL_120B-1s.csv <==
label,ble,ble err,naiveblisp,naiveblisp err,naivewisp,naivewisp err,rndto10blisp,rndto10blisp err,rndto3blisp,rndto3blisp err
Out of range,11272.800000,0.000000,11752.800000,0.000000,0.000000,0.000000,11476.800000,0.000000,11678.400000,0.000000
In range,11882.400000,0.000000,12768.000000,0.000000,12292.800000,0.000000,11654.400000,0.000000,12506.400000,0.000000


==> data/minime_comparison/rawrate_ALL.tikz <==
\pgfplotstableread[col sep=comma]{./data/minime_comparison/rawrate_ALL_120B-1s.csv}\datatable

\makeatletter
\pgfplotsset{
	/pgfplots/flexible xticklabels from table/.code n args={3}{%
    	\pgfplotstableread[#3]{#1}\coordinate@table
    	\pgfplotstablegetcolumn{#2}\of{\coordinate@table}\to\pgfplots@xticklabels
    	\let\pgfplots@xticklabel=\pgfplots@user@ticklabel@list@x
	}
}
\makeatother

\makeatletter
\newcommand\resetstackedplots{
    \makeatletter
    \pgfplots@stacked@isfirstplottrue
    \makeatother
    \addplot [forget plot,draw=none] coordinates {(0,0) (1,0)};%coordinates{(1,0) (5,0) (10,0) (15,0) (20,0)};
}
\makeatother

\begin{tikzpicture}
	[scale=1.0, every node/.style={scale=1.0}, %scaling
	]

	\pgfkeys{/pgf/number format/.cd,fixed,fixed zerofill,precision=1}

	\begin{axis}
		[	ybar stacked,
			scale only axis,
			width=.9\columnwidth, height=.3\columnwidth,
			%ybar=3pt,
			bar width=9pt,
			x=2.5cm,
		%
			enlarge x limits={true, value=1.11},
			enlarge y limits={upper, value=0.8},
		%
		%	xlabel=Scenario, xlabel near ticks,
			ylabel={Data [\#\si{Byte}]}, ymin=0, ymax=16666, ylabel near ticks, scaled y ticks={base 10:-4},
		%
			flexible xticklabels from table={./data/minime_comparison/rawrate_ALL_120B-1s.csv}{label}{col sep=comma},
			xtick=data,
		%
		%	nodes near coords,
		%	nodes near coords align={vertical},
		%	every node near coord/.append style={rotate=90, anchor=west, color=black},
		%
			legend pos={north east},
			legend columns=3,
			legend style={
            	/tikz/column 2/.style={
                	column sep=5pt,
            	},
            	/tikz/column 4/.style={
            		column sep=5pt,
            	},
        	},
			every axis legend/.append style={nodes={right}},
			area legend,
		%
			font=\footnotesize\sffamily, % sans serif font (math still serif)
			tick label style={font=\footnotesize\sansmath\sffamily}, % sans serif math font
		]

		\addplot
		plot[bar shift=-24pt,
			postaction={pattern=crosshatch dots, pattern color=red!50!white},
 			thin,
			draw=red!80!black,
			fill=none,
		] table[x expr=\coordindex, y={wisp naivewisp}]{\datatable};
		\addlegendentry{\acs{wisp} (Battery)}

		\addplot
		plot[bar shift=-24pt,
			forget plot,
			postaction={pattern=crosshatch dots, pattern color=white!50!white},
 			thin,
			draw=red!80!black,
			fill=red!80!white,
		] table[x expr=\coordindex, y={ble naivewisp}]{\datatable};

		\resetstackedplots

		\addplot
		plot[bar shift=-12pt,
			postaction={pattern=north east lines, pattern color=blue!50!white},
 			thin,
			draw=blue!80!black,
			fill=none,
		] table[x expr=\coordindex, y={wisp ble}]{\datatable};
		\addlegendentry{\acs{ble} (4\,dBm)}

		\addplot
		plot[bar shift=-12pt,
			postaction={pattern=north east lines, pattern color=white!50!white},
			forget plot,
 			thin,
			draw=blue!80!black,
			fill=blue!80!white,
		] table[x expr=\coordindex, y={ble ble}]{\datatable};

		\resetstackedplots

		\addplot
		plot[bar shift=0pt,
			postaction={pattern=crosshatch, pattern color=green!50!white},
 			thin,
			draw=green!80!black,
			fill=none,
		] table[x expr=\coordindex, y={wisp naiveblisp}]{\datatable};
		\addlegendentry{Na\"ive}

		\addplot
		plot[bar shift=0pt,
			postaction={pattern=crosshatch, pattern color=white!50!white},
			forget plot,
 			thin,
			draw=green!80!black,
			fill=green!80!white,
		] table[x expr=\coordindex, y={ble naiveblisp}]{\datatable};

		\resetstackedplots

		\addplot
		plot[bar shift=12pt,
			postaction={pattern=crosshatch dots, pattern color=cyan!50!white},
 			thin,
			draw=cyan!80!black,
			fill=none,
		] table[x expr=\coordindex, y={wisp rndto3blisp}]{\datatable};
		\addlegendentry{Random ($<3$)}

		\addplot
		plot[bar shift=12pt,
			postaction={pattern=crosshatch dots, pattern color=white!50!white},
			forget plot,
 			thin,
			draw=cyan!80!black,
			fill=cyan!80!white,
		] table[x expr=\coordindex, y={ble rndto3blisp}]{\datatable};

		\resetstackedplots

		\addplot
		plot[bar shift=24pt,
			postaction={pattern=north west lines, pattern color=orange!50!white},
 			thin,
			draw=orange!80!black,
			fill=none,
		] table[x expr=\coordindex, y={wisp rndto10blisp}]{\datatable};
		\addlegendentry{Random ($<10$)}

		\addplot
		plot[bar shift=24pt,
			postaction={pattern=north west lines, pattern color=white!50!white},
			forget plot,
 			thin,
			draw=orange!80!black,
			fill=orange!80!white,
		] table[x expr=\coordindex, y={ble rndto10blisp}]{\datatable};

	\end{axis}
\end{tikzpicture}


==> data/minime_comparison/rawrate_ALL_120B-1s.csv <==
idx,label,wisp ble,wisp ble err,ble ble,ble ble err,wisp naiveblisp,wisp naiveblisp err,ble naiveblisp,ble naiveblisp err,wisp naivewisp,wisp naivewisp err,ble naivewisp,ble naivewisp err,wisp rndto10blisp,wisp rndto10blisp err,ble rndto10blisp,ble rndto10blisp err,wisp rndto3blisp,wisp rndto3blisp err,ble rndto3blisp,ble rndto3blisp err
0,Out of range,0.000000,0.000000,11272.800000,0.000000,0.000000,0.000000,11752.800000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,11476.800000,0.000000,0.000000,0.000000,11678.400000,0.000000
1,In range,0.000000,0.000000,11882.400000,0.000000,12052.800000,0.000000,715.200000,0.000000,12292.800000,0.000000,0.000000,0.000000,828.000000,0.000000,10826.400000,0.000000,11841.600000,0.000000,664.800000,0.000000


==> fig/blisp_bottom.tikz <==
\begin{tikzpicture}
	[-,>=latex, semithick, transform shape, scale=1.0, every node/.style={scale=1.0}, font=\sffamily]
	\scriptsize

	\node [anchor=south west, inner sep=0] (image) at (0,0) {
		\includegraphics[width=\columnwidth]{./fig/blisp_bottom.jpg}
	};
	\begin{scope}[x={(image.south east)}, y={(image.north west)}]
		\draw [-,  very thick, draw=blue!80!white]
			({215/2328},{730/813}) --
			node [midway,pos=.5,above=2mm] {\color{blue!80!black}7}
			({250/2328},{730/813}); % VCC jumper

		\draw [-, very thick, draw=green!80!white]
			({150/2328},{435/813}) 		coordinate (tx1)
			-| ({636/2328},{51/813})	coordinate (tx2); % TX -> RX
		\draw [-, very thick, draw=orange!80!white]
			({150/2328},{385/813}) 		coordinate (rx1)
			-| ({686/2328},{51/813})	coordinate (rx2); % RX -> TX
		\draw [-, very thick, draw=yellow!80!white]
			({150/2328},{335/813}) 		coordinate (ready1)
			-| ({736/2328},{51/813})	coordinate (ready2); % A1 -> RTS
		\draw [-, very thick, draw=brown!80!white]
			({150/2328},{285/813}) 		coordinate (clear1)
			-| ({536/2328},{51/813})	coordinate (clear2); % A2 -> CTS
		\draw [-, very thick, draw=red!80!white]
			({150/2328},{185/813}) 		coordinate (vcc1)
			-| ({586/2328},{51/813})	coordinate (vcc2); % VREG -> VCC
		\draw [-, very thick, draw=white!80!white]
			({150/2328},{135/813}) 		coordinate (gnd1)
			-| ({486/2328},{51/813})	coordinate (gnd2); % GND -> GND

		\node [] (one1) 	[left=6ex of gnd1]	 	{\color{white!50!black}1};
		\node [] (two1) 	[left=6ex of clear1]	{\color{brown!80!black}2};
		\node [] (three1) 	[left=6ex of vcc1]	 	{\color{red!80!black}3};
		\node [] (four1) 	[left=6ex of tx1] 		{\color{green!80!black}4};
		\node [] (five1) 	[left=6ex of rx1] 		{\color{orange!80!black}5};
		\node [] (six1) 	[left=6ex of ready1]	{\color{yellow!80!black}6};

		\node [] (one2) 	[below=2ex of gnd2] 	{\color{white!50!black}1};
		\node [] (two2) 	[below=2ex of clear2]	{\color{brown!80!black}2};
		\node [] (three2) 	[below=2ex of vcc2]	 	{\color{red!80!black}3};
		\node [] (four2) 	[below=2ex of tx2] 		{\color{green!80!black}4};
		\node [] (five2) 	[below=2ex of rx2] 		{\color{orange!80!black}5};
		\node [] (six2) 	[below=2ex of ready2]	{\color{yellow!80!black}6};

		\end{scope}
\end{tikzpicture}


==> fig/blisp_minime.tikz <==
\begin{tikzpicture}
	[-,>=latex, semithick, transform shape, scale=1.0, every node/.style={scale=1.0}, font=\sffamily]
	\scriptsize

	\node [anchor=south west, inner sep=0] (image) at (0,0) {
		\includegraphics[width=\columnwidth]{./fig/blisp_minime.jpg}
		%\label{fig:blisp_top}
	};
	\begin{scope}[x={(image.south east)}, y={(image.north west)}]
		\node [draw=none] at ({255/1273},{406/693}) (phone)			{Smartphone};
		\draw [-, very thick, draw=red!80!white] (phone.south)		-- ({190/1273},{270/693});

		\node [draw=none] at ({718/1273},{38/693}) (minime)			{MINI ME};
		\draw [-, very thick, draw=red!80!white] (minime.north)	-- ({731/1273},{140/693});

		\node [draw=none] at ({1080/1273},{38/693}) (antenna)		{\acs{gsm} Antenna};
		\draw [-, very thick, draw=red!80!white] (antenna.north)	-- ({1068/1273},{117/693});

		\node [draw=none] at ({1173/1273},{290/693}) (blisp)		{\acs{blisp}};
		\draw [-, very thick, draw=red!80!white] (blisp.west)		-- ({1002/1273},{339/693});

		\node [draw=none] at ({597/1273},{541/693}) (fet)			{TI FET Programmer};
		\draw [-, very thick, draw=red!80!white] (fet.east)		-- ({850/1273},{500/693});
	\end{scope}
\end{tikzpicture}



==> fig/blisp_overview.tikz <==
\begin{tikzpicture}
	[-,>=latex, semithick, node distance=10mm, transform shape, scale=1.0, every node/.style={scale=1.0}, font=\sffamily]
	\scriptsize

	%% STYLES
	\tikzstyle{a} = [rectangle, draw, node distance=8mm, fill=white!20, text width=12mm, text centered, rounded corners, minimum height=2em, thick]
	\tikzstyle{b} = [draw=black, thick, dashed, inner sep=.5ex, transform shape]
	\tikzstyle{c} = [circle, draw, node distance=8mm, fill=white!20, text centered, minimum height=2em, thick]
	\tikzstyle{h} = [a, draw=none]
	\tikzstyle{l} = [draw=black, thick]
	\tikzstyle{p} = [draw=black, thin]
	\tikzstyle{w} = [draw=black, very thick]

	%% NODES
	% BLISP
	\node [a] (wisp)							{\acs{wisp}\,5};
	\node [a] (switch)	[right=of wisp]			{Energy\\Manager\textsuperscript{$\times$}};%{BQ25570};
	\node [a] (_txble)	[right=of switch]		{~};
	\node [a, text width=14mm, node distance=7mm]
			  (txble)	[right=of switch]		{NRF51822};
	\node [a] (sensor)	[below=5ex of wisp]		{Thermal\\Sensor};
	\node [a] (battery) [right=of sensor]		{Battery/\\Capacitor};
	\node [h] (note)	[right=of battery]		{\tiny \textsuperscript{$\times$}Not implemented in this paper};

	% HOST
	\node [h] (_ghost)	[above=12ex of switch]	{~}; % hidden node as positioning anchor
	\node [a] (reader)	[left=of _ghost]		{Impinj\\R420\textsuperscript{\dag}};
	\node [h] (_rxble)	[right=of _ghost]		{~}; % hidden node as positioning anchor
	\node [a, text width=14mm, node distance=7mm] 
			  (rxble)	[right=of _ghost]		{NRF51822\textsuperscript{\dag}};
	\path (reader) -- (rxble) node [c, pos=.5] (combine) {\Large$+$}; % place on top op hidden node

	%% ANTENNAS
	% WISP ANTENNA
	\draw [l] 	   (                    wisp.west)
				-- ([shift={(-.50,.00)}]wisp.west)
				-- ([shift={(-.50,.75)}]wisp.west);
	\draw [l] 	   ([shift={(-.75,.75)}]wisp.west) coordinate (wispant) % coordinate for automatically fitting box
				-- ([shift={(-.50,.50)}]wisp.west)
				-- ([shift={(-.25,.75)}]wisp.west);

	% TX BLE ANTENNA
	\draw [l] 	   (                    txble.east)
				-- ([shift={(.50,.00)}]_txble.east)
				-- ([shift={(.50,.75)}]_txble.east);
	\draw [l] 	   ([shift={(.75,.75)}]_txble.east) coordinate (txbleant) % coordinate for automatically fitting box
				-- ([shift={(.50,.50)}]_txble.east)
				-- ([shift={(.25,.75)}]_txble.east);

	% READER ANTENNA
	\draw [l] 	   (                    reader.west)
				-- ([shift={(-.50,.00)}]reader.west)
				-- ([shift={(-.50,.75)}]reader.west);
	\draw [l] 	   ([shift={(-.75,.75)}]reader.west) coordinate (readerant) % coordinate for automatically fitting box
				-- ([shift={(-.50,.50)}]reader.west)
				-- ([shift={(-.25,.75)}]reader.west);

	% RX BLE ANTENNA
	\draw [l] 	   (                    rxble.east)
				-- ([shift={(.50,.00)}]_rxble.east)
				-- ([shift={(.50,.75)}]_rxble.east);
	\draw [l] 	   ([shift={(.75,.75)}]_rxble.east) coordinate (rxbleant) % coordinate for automatically fitting box
				-- ([shift={(.50,.50)}]_rxble.east)
				-- ([shift={(.25,.75)}]_rxble.east);

	%% ARROWS
	% BLISP
	\draw [->, p]	([shift={(0,-.1)}]wisp.east) 	-- node [below,pos=.6] {\tiny Energy}	([shift={(0,-.1)}]switch.west);
	\draw [<-, p]	([shift={(0, .1)}]wisp.east) 	-- node [above] {\tiny VCC}			([shift={(0 ,.1)}]switch.west);
	\draw [->, p]	([shift={(0,.00)}]switch.east) 	-- node [above] {\tiny VCC}			([shift={(0,.00)}]txble.west);
	\draw [->, p]	([shift={(-.1,0)}]switch.south) -- node [left]	{\tiny Storage}		([shift={(-.1,0)}]battery.north);
	\draw [<-, p]	([shift={( .1,0)}]switch.south) -- node [right] {\tiny VCC}			([shift={( .1,0)}]battery.north);
	\draw [<-, p]	([shift={(0,.00)}]wisp.south)	-- node [right] {\tiny Data}		([shift={(0,.00)}]sensor.north);

	\draw [<->, p]	(wisp.north)
		-- 	([shift={(0,.25)}]wisp.north)
		--	node [above] {\tiny \acs{uart} (w/ flow control)}
			coordinate (uarttext)
			([shift={(0,.25)}]txble.north)
		-- 	(txble.north);

	% HOST
	\draw [->, p]	([shift={(0,.00)}]reader.east)	-- node [above] {\tiny \acs{llrp}}	([shift={(0,.00)}]combine.west);
	\draw [<-, p]	([shift={(0,.00)}]combine.east)	-- node [above] {\tiny \acs{uart}}	([shift={(0,.00)}]rxble.west);

	% WIRELESS
	% TODO: formalize these arrows into something more formal
	\draw [->, w] 	([shift={(-.5,.85)}]wisp.west) 	-- node [right,pos=.35] {\tiny \acs{epcc1g2}} 	([shift={(-.5,-.1)}]reader.west);
	\draw [->, w] 	([shift={( .5,.85)}]_txble.east) -- node [left, pos=.35] {\tiny \acs{ble}}		([shift={( .5,-.1)}]_rxble.east);

	%% BOXES
	\node [b, dotted, fit=(wisp) (sensor)] (wispbox) {};
	\node [b, fit=(wispbox) (wisp) (switch) (txble) (sensor) (battery) (wispant) (txbleant) (uarttext)] (blispbox) {};
	\node [b, dotted, fit=(combine)] (pcbox) {};
	\node [b, fit=(pcbox) (reader) (combine) (rxble) (pcbox) (readerant) (rxbleant)] (hostbox) {};
	\node [above, inner sep=.5ex] at (blispbox.north) {\acs{blisp} Transmitter};
	\node [above, inner sep=.5ex] at (pcbox.north) {Sink};
	\node [above, inner sep=.5ex] at (hostbox.north) {\acs{blisp} Receiver};

\end{tikzpicture}


==> fig/blisp_top.tikz <==
\begin{tikzpicture}
	[-,>=latex, semithick, transform shape, scale=1.0, every node/.style={scale=1.0}, font=\sffamily]
	\scriptsize

	\node [anchor=south west, inner sep=0] (image) at (0,0) {
		\includegraphics[width=\columnwidth]{./fig/blisp_top.jpg}
	};
	\begin{scope}[x={(image.south east)}, y={(image.north west)}]
		\node [draw=none] at ({1099/1806},{45/698}) (prog) 		{TI FET Interface};
		\draw [-, very thick, draw=red!80!white] (prog.north) 		-- ({1362/1806},{636/698});

		\node [draw=none] at ({1655/1806},{45/698}) (wisp) 		{WISP\,5};
		\draw [-, very thick, draw=red!80!white] (wisp.north) 		-- ({1762/1806},{336/698});

		\node [draw=none] at ({208/1806},{225/698}) (bleant) 	{BLE Antenna};
		\draw [-, very thick, draw=red!80!white] (bleant.north) 	-- ({260/1806},{380/698});

		\node [draw=none] at ({208/1806},{100/698}) (pca10005) 	{PCA10005};
		\draw [-, very thick, draw=red!80!white] (pca10005.east) 	-- ({508/1806},{196/698});

		\node [draw=none] at ({208/1806},{602/698}) (nrf51822) 	{NRF51822};
		\draw [-, very thick, draw=red!80!white] (nrf51822.east) 	-- ({588/1806},{496/698});
	\end{scope}
\end{tikzpicture}



==> fig/epc_inventory.tikz <==
\begin{tikzpicture}
	[-,>=latex, semithick, commentl/.style={text width=2cm}, scale=1.0, every node/.style={scale=1.0}, font=\sffamily]
	\scriptsize

	%% STYLES
	\tikzstyle{a} = [rectangle, node distance=8mm, fill=white!20, text width=8mm, align=right, rounded corners, minimum height=2em, thin]
	\tikzstyle{t} = [midway, sloped]
	\tikzstyle{l} = [draw=black, thin, densely dashed]
	\tikzstyle{p} = [draw=black, semithick]
	\tikzstyle{n} = [scale=.8]

	%% START NODES
	\node[a] (init1)                   		{Reader};
	\node[a] (recv1) [below=8mm of init1] 	{Tag};

	%\node[a] (init2) [right=35mm of init1]	{Reader};
	%\node[a] (recv2) [below=8mm of init2]	{Tag};

	%% ARROWS
	\draw[->, p] ([xshift=1mm]init1.east)    coordinate (query1u)   -- ([xshift=8mm]recv1.east) coordinate (query1d) node[t, above] {Query};
	\draw[->, p] ([xshift=0mm]query1d)       coordinate (rn161d)    -- ([xshift=13mm]query1u)   coordinate (rn161u)  node[t, below] {\acs{rn16}};
	\draw[->, p] ([xshift=0mm]rn161u)        coordinate (ack1u)     -- ([xshift=13mm]rn161d)    coordinate (ack1d)   node[t, above] {\acs{ack}};
	\draw[->, p] ([xshift=0mm]ack1d)         coordinate (epc1d)     -- ([xshift=13mm]ack1u)     coordinate (epc1u)   node[t, below] {\acs{epc}};

	%\draw[->, p] ([xshift=1mm]init2.east)    coordinate (query2u)   -- ([xshift=8mm]recv2.east) coordinate (query2d) node[t, above] {\texttt{Query}};
	%\draw[->, p] ([xshift=0mm]query2d)       coordinate (rn162d)    -- ([xshift=13mm]query2u)   coordinate (rn162u)  node[t, below] {\acs{rn16}};
	%\draw[->, p, draw=none] ([xshift=0mm]rn162u)                    -- ([xshift=13mm]rn162d)    coordinate (epc2d);
	%\draw[->, p] ([xshift=0mm]rn162u)        coordinate (ack2u)     -- ([xshift=11mm,yshift=4mm]rn162d)
	%	coordinate (ack2d)
	%	node[t, above] {\acs{ack}}
	%	node[sloped,pos=1] {\textbf{\color{red!80!black}\Large$\times$}};

	%% NUMBERS for IMPORTANT MOMENTS
	\node[n] (one1)		[above=0mm of query1u] 	{\framebox{1}};
	\node[n] (two1)		[below=0mm of rn161d] 	{\framebox{2}};
	\node[n] (three1) 	[above=0mm of ack1u] 	{\framebox{3}};
	\node[n] (four1) 	[below=0mm of epc1d] 	{\framebox{4}};
	\node[n] (five1) 	[above=0mm of epc1u] 	{\framebox{5}};

	%\node[n] (one2)		[above=0mm of query2u] 	{\framebox{1}};
	%\node[n] (two2)		[below=0mm of rn162d] 	{\framebox{2}};
	%\node[n] (three2) 	[above=0mm of ack2u] 	{\framebox{3}};
	%\node[n] (four2) 	[below=0mm of epc2d] 	{\fcolorbox{gray}{white}{\color{gray}4}};
	
	%% TIME LINES
	\draw[l] (init1.east) -- ([xshift=29mm]init1.east); 
	\draw[l] (recv1.east) -- ([xshift=29mm]recv1.east);

	%\draw[l] (init2.east) -- ([xshift=23mm]init2.east); 
	%\draw[l] (recv2.east) -- ([xshift=23mm]recv2.east);

\end{tikzpicture}

